On the Distortion of Partitioning Performance by Random Quantum Circuits

Hypergraph partitioning is a central component of distributed quantum computing (DQC) compilers. However, due to the limited size of available quantum benchmark suites, many partitioning studies rely on random quantum circuits as evaluation workloads. In this work, we investigate whether such benchmarking practices provide a faithful assessment of partitioner performance. We evaluate a diverse set of state-of-the-art hypergraph partitioning strategies across three circuit origins: real algorithmic circuits, structured generated circuits, and fully random circuits. Our results show that random circuits significantly distort partitioning evaluation. They inflate cut costs, alter scaling trends across QPU counts and circuit sizes, and change the relative ranking of partitioning strategies. In contrast, structured generated circuits exhibit substantially lower distortion, more closely approximating real workload behaviour in cost, scaling, and strategy rankings. These findings demonstrate that benchmark selection directly influences methodological conclusions in DQC research and that random circuits may provide misleading guidance for compiler design.

==> analysisfigures/tablerankingsbyk.csv <==
origin_group,k,rank_1,rank_2,rank_3,rank_4,rank_5,rank_6
Real,2,\ZoltanPHG (+23.6\%),\KaHyPar (+23.0\%),\StocG (+22.6\%),\EA (+22.5\%),\Greedy (+19.6\%),\FM (+16.7\%)
Real,3,\ZoltanPHG (+22.6\%),\KaHyPar (+22.3\%),\EA (+21.7\%),\StocG (+21.3\%),\Greedy (+19.2\%),\FM (+9.9\%)
Real,4,\ZoltanPHG (+21.6\%),\KaHyPar (+21.3\%),\EA (+20.6\%),\StocG (+19.8\%),\Greedy (+18.9\%),\FM (+15.6\%)
Real,5,\ZoltanPHG (+21.5\%),\KaHyPar (+21.2\%),\EA (+20.5\%),\StocG (+19.5\%),\Greedy (+19.0\%),\FM (+11.7\%)
Real,6,\ZoltanPHG (+20.9\%),\KaHyPar (+20.7\%),\EA (+20.1\%),\StocG (+18.9\%),\Greedy (+18.6\%),\FM (+13.8\%)
Real,7,\ZoltanPHG (+20.8\%),\KaHyPar (+20.6\%),\EA (+20.1\%),\StocG (+18.8\%),\Greedy (+18.7\%),\FM (+12.8\%)
Real,8,\ZoltanPHG (+20.6\%),\KaHyPar (+20.4\%),\EA (+19.8\%),\Greedy (+18.6\%),\StocG (+18.5\%),\FM (+13.8\%)
Real,9,\ZoltanPHG (+20.5\%),\KaHyPar (+20.3\%),\EA (+19.6\%),\Greedy (+18.6\%),\StocG (+18.4\%),\FM (+13.2\%)
Real,10,\ZoltanPHG (+20.4\%),\KaHyPar (+20.3\%),\EA (+19.6\%),\Greedy (+18.7\%),\StocG (+18.3\%),\FM (+13.7\%)
Random,2,\StocG (+23.5\%),\KaHyPar (+23.2\%),\ZoltanPHG (+23.0\%),\EA (+21.9\%),\FM (+17.7\%),\Greedy (+4.3\%)
Random,3,\StocG (+20.1\%),\KaHyPar (+18.8\%),\ZoltanPHG (+18.7\%),\EA (+17.9\%),\FM (+14.9\%),\Greedy (+3.9\%)
Random,4,\StocG (+17.4\%),\KaHyPar (+16.4\%),\ZoltanPHG (+16.4\%),\EA (+15.2\%),\FM (+12.7\%),\Greedy (+3.2\%)
Random,5,\StocG (+15.6\%),\KaHyPar (+14.5\%),\ZoltanPHG (+14.5\%),\EA (+13.6\%),\FM (+11.5\%),\Greedy (+3.2\%)
Random,6,\StocG (+13.9\%),\KaHyPar (+12.8\%),\ZoltanPHG (+12.7\%),\EA (+11.9\%),\FM (+10.1\%),\Greedy (+2.6\%)
Random,7,\StocG (+13.0\%),\ZoltanPHG (+12.0\%),\KaHyPar (+11.9\%),\EA (+11.0\%),\FM (+9.7\%),\Greedy (+2.7\%)
Random,8,\StocG (+12.0\%),\KaHyPar (+11.1\%),\ZoltanPHG (+11.1\%),\EA (+10.0\%),\FM (+9.0\%),\Greedy (+2.4\%)
Random,9,\StocG (+11.3\%),\KaHyPar (+10.3\%),\ZoltanPHG (+10.3\%),\EA (+9.2\%),\FM (+8.7\%),\Greedy (+2.3\%)
Random,10,\StocG (+10.6\%),\KaHyPar (+9.6\%),\ZoltanPHG (+9.5\%),\EA (+8.4\%),\FM (+8.3\%),\Greedy (+2.1\%)
Generated,2,\EA (+14.4\%),\KaHyPar (+14.3\%),\StocG (+14.1\%),\ZoltanPHG (+14.1\%),\Greedy (+12.2\%),\FM (+11.3\%)
Generated,3,\EA (+14.0\%),\ZoltanPHG (+13.8\%),\Greedy (+13.7\%),\KaHyPar (+13.7\%),\StocG (+13.3\%),\FM (+4.4\%)
Generated,4,\EA (+13.8\%),\Greedy (+13.7\%),\ZoltanPHG (+13.7\%),\KaHyPar (+13.6\%),\StocG (+12.9\%),\FM (+11.4\%)
Generated,5,\EA (+13.7\%),\Greedy (+13.7\%),\ZoltanPHG (+13.6\%),\KaHyPar (+13.6\%),\StocG (+12.7\%),\FM (+8.1\%)
Generated,6,\EA (+13.7\%),\Greedy (+13.7\%),\ZoltanPHG (+13.6\%),\KaHyPar (+13.5\%),\StocG (+12.6\%),\FM (+8.4\%)
Generated,7,\EA (+13.8\%),\Greedy (+13.8\%),\ZoltanPHG (+13.6\%),\KaHyPar (+13.6\%),\StocG (+12.7\%),\FM (+9.2\%)
Generated,8,\EA (+13.7\%),\Greedy (+13.6\%),\ZoltanPHG (+13.5\%),\KaHyPar (+13.5\%),\StocG (+12.5\%),\FM (+9.8\%)
Generated,9,\EA (+13.7\%),\Greedy (+13.7\%),\ZoltanPHG (+13.4\%),\KaHyPar (+13.4\%),\StocG (+12.5\%),\FM (+8.0\%)
Generated,10,\EA (+13.6\%),\Greedy (+13.6\%),\KaHyPar (+13.3\%),\ZoltanPHG (+13.3\%),\StocG (+12.3\%),\FM (+9.8\%)


==> analysisfigures/tablerankingsbyqubitbin.csv <==
origin_group,qubit_bin,rank_1,rank_2,rank_3,rank_4,rank_5,rank_6
Real,0–14,\StocG (+21.7\%),\EA (+21.4\%),\KaHyPar (+19.4\%),\ZoltanPHG (+18.9\%),\Greedy (+11.9\%),\FM (+11.8\%)
Real,15–29,\StocG (+24.8\%),\EA (+24.3\%),\ZoltanPHG (+23.1\%),\KaHyPar (+23.0\%),\Greedy (+18.3\%),\FM (+15.1\%)
Real,30–44,\StocG (+19.7\%),\EA (+19.3\%),\ZoltanPHG (+19.1\%),\KaHyPar (+18.9\%),\Greedy (+16.5\%),\FM (+11.9\%)
Real,45–59,\ZoltanPHG (+19.1\%),\KaHyPar (+18.9\%),\StocG (+18.7\%),\EA (+18.7\%),\Greedy (+16.9\%),\FM (+12.0\%)
Real,60–74,\ZoltanPHG (+19.9\%),\KaHyPar (+19.6\%),\EA (+19.1\%),\StocG (+18.5\%),\Greedy (+17.7\%),\FM (+12.6\%)
Real,75–89,\ZoltanPHG (+20.3\%),\KaHyPar (+20.0\%),\EA (+19.1\%),\StocG (+18.1\%),\Greedy (+18.0\%),\FM (+12.6\%)
Real,90–104,\ZoltanPHG (+21.2\%),\KaHyPar (+20.8\%),\EA (+19.7\%),\Greedy (+18.8\%),\StocG (+18.3\%),\FM (+13.3\%)
Real,105–119,\ZoltanPHG (+24.0\%),\KaHyPar (+23.7\%),\EA (+22.4\%),\Greedy (+21.5\%),\StocG (+20.3\%),\FM (+14.9\%)
Real,120–134,\ZoltanPHG (+30.3\%),\KaHyPar (+30.0\%),\EA (+28.1\%),\Greedy (+27.4\%),\StocG (+25.2\%),\FM (+19.1\%)
Random,0–14,\StocG (+39.4\%),\EA (+39.4\%),\KaHyPar (+36.1\%),\FM (+30.7\%),\ZoltanPHG (+30.2\%),\Greedy (+14.9\%)
Random,15–29,\StocG (+31.0\%),\EA (+29.4\%),\KaHyPar (+28.0\%),\ZoltanPHG (+27.8\%),\FM (+22.9\%),\Greedy (+9.2\%)
Random,30–44,\StocG (+22.2\%),\EA (+20.3\%),\KaHyPar (+19.7\%),\ZoltanPHG (+19.7\%),\FM (+16.1\%),\Greedy (+4.9\%)
Random,45–59,\StocG (+17.5\%),\KaHyPar (+15.9\%),\ZoltanPHG (+15.8\%),\EA (+15.6\%),\FM (+12.9\%),\Greedy (+3.5\%)
Random,60–74,\StocG (+15.2\%),\ZoltanPHG (+14.3\%),\KaHyPar (+14.3\%),\EA (+13.2\%),\FM (+11.4\%),\Greedy (+2.6\%)
Random,75–89,\StocG (+13.4\%),\ZoltanPHG (+13.0\%),\KaHyPar (+13.0\%),\EA (+11.4\%),\FM (+10.0\%),\Greedy (+2.1\%)
Random,90–104,\ZoltanPHG (+12.2\%),\StocG (+12.2\%),\KaHyPar (+12.1\%),\EA (+10.1\%),\FM (+9.3\%),\Greedy (+1.8\%)
Random,105–119,\StocG (+11.1\%),\ZoltanPHG (+11.1\%),\KaHyPar (+11.1\%),\EA (+8.8\%),\FM (+8.6\%),\Greedy (+1.7\%)
Random,120–134,\StocG (+10.0\%),\KaHyPar (+9.9\%),\ZoltanPHG (+9.9\%),\FM (+7.6\%),\EA (+7.5\%),\Greedy (+1.5\%)
Generated,0–14,\StocG (+17.7\%),\EA (+17.7\%),\KaHyPar (+17.3\%),\ZoltanPHG (+14.7\%),\FM (+5.2\%),\Greedy (-7.9\%)
Generated,15–29,\StocG (+12.6\%),\EA (+12.5\%),\KaHyPar (+12.0\%),\ZoltanPHG (+11.5\%),\Greedy (+9.7\%),\FM (+6.6\%)
Generated,30–44,\StocG (+12.2\%),\EA (+12.2\%),\Greedy (+12.1\%),\ZoltanPHG (+11.8\%),\KaHyPar (+11.8\%),\FM (+7.7\%)
Generated,45–59,\EA (+13.6\%),\Greedy (+13.5\%),\ZoltanPHG (+13.3\%),\KaHyPar (+13.3\%),\StocG (+13.1\%),\FM (+8.7\%)
Generated,60–74,\EA (+13.8\%),\Greedy (+13.7\%),\ZoltanPHG (+13.7\%),\KaHyPar (+13.6\%),\StocG (+13.0\%),\FM (+9.1\%)
Generated,75–89,\EA (+14.2\%),\Greedy (+14.1\%),\ZoltanPHG (+14.0\%),\KaHyPar (+14.0\%),\StocG (+13.0\%),\FM (+9.3\%)
Generated,90–104,\EA (+14.2\%),\ZoltanPHG (+14.2\%),\Greedy (+14.2\%),\KaHyPar (+14.1\%),\StocG (+12.8\%),\FM (+9.3\%)
Generated,105–119,\EA (+14.4\%),\Greedy (+14.4\%),\ZoltanPHG (+14.4\%),\KaHyPar (+14.3\%),\StocG (+12.8\%),\FM (+9.4\%)
Generated,120–134,\EA (+14.7\%),\ZoltanPHG (+14.7\%),\Greedy (+14.6\%),\KaHyPar (+14.6\%),\StocG (+13.0\%),\FM (+9.8\%)


==> svg-inkscape/fig_origin_rank_similarity_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.3 (0d15f75, 2025-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_origin_rank_similarity_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1309.69689941bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34541031)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_origin_rank_similarity_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

